Torsion homology growth of polynomially growing free-by-cyclic groups

We show that the homology torsion growth of a free-by-cyclic group with polynomially growing monodromy vanishes in every dimension independently of the choice of Farber chain. It follows that the integral torsion $\rho^\mathbb{Z}$ equals the $\ell^2$-torsion $\rho^{(2)}$ verifying a conjecture of L\"uck for these groups.

==> subjclass.txt <==
% 19L47 Equivariant K-theory 

% 20E08 Groups acting on trees 
% 20E26 Residual  properties  and  generalizations;  residually finite groups
% 20E34 General structure theorems for groups
% 20E36 Automorphisms of infinite groups
% 20E42 Groups with a BN-pair; buildings 

% 20F06 Cancellation theory of groups; application of van Kampen diagrams
% 20F10 Word problems, other decision  problems, connections with logic and automata
% 20F65 Geometric group theory
% 20F67 Hyperbolic groups and nonpositively curved groups

% 20H10 Fuchsian groups and their generalizations
% 20H15 Other geometric groups, including crystallographic groups 

% 20J05 Homological methods in group theory
% 20J06 Cohomology of groups
% 20J15 Category of groups 

% 37E30 Dynamical  systems  involving  homeomorphisms and diffeomorphisms of planes and surfaces

% 55M30 Lusternik-Shnirel’man category of a space, topological complexity a la Farber, topological robotics (topological aspects)

% 55N91 Equivariant  homology  and  cohomology  in  algebraic topology

% 57R15 Specialized structures on manifolds (spin manifolds, framed manifolds, etc.)
% 55R35 Classifying spaces of groups and H-spaces in algebraic topology

% 57M07 Topological methods in group theory
% 57M60 Group actions on manifolds and cell complexes in low dimensions

% 57K20 2-dimensional topology (including mapping class groups of surfaces, Teichmuller theory, curve complexes, etc.)
% 57M50 General geometric structures on low-dimensional manifolds
